Distance preservation in state-space methods for detecting causal interactions in dynamical systems

We analyze the popular ``state-space'' class of algorithms for detecting casual interaction in coupled dynamical systems. These algorithms are often justified by Takens' embedding theorem, which provides conditions under which relationships involving attractors and their delay embeddings are continuous. In practice, however, state-space methods often do not directly test continuity, but rather the stronger property of how these relationships preserve inter-point distances. This paper theoretically and empirically explores state-space algorithms explicitly from the perspective of distance preservation. We first derive basic theoretical guarantees applicable to simple coupled systems, providing conditions under which the distance preservation of a certain map reveals underlying causal structure. Second, we demonstrate empirically that typical coupled systems do not satisfy distance preservation assumptions. Taken together, our results underline the dependence of state-space algorithms on intrinsic system properties and the relationship between the system and the function used to measure it -- properties that are not directly associated with causal interaction.

==> results-table-condensed.txt <==
\centering
\begin{tabular}{@{}ccccccccc@{}}
\toprule
& ~ & \multicolumn{2}{c}{Lower iso. const.} & \multicolumn{2}{c}{Upper iso. const.} & ~ & \multicolumn{2}{c}{Ratio of iso. const.} \\
\cmidrule(lr){3-4}\cmidrule(lr){5-6}\cmidrule(lr){8-9}Mapping & & Theory & Emp. & Emp. & Theory & & Emp. & Theory \\
\midrule
$\Phi_{\varphi_{xy}} \colon M_{xy} \to N_{xy}$ & & 0.60 & 1.00 & 5.83 & 6.23 & & 5.84 & 10.35 \\
$\Phi_{\varphi_x} \colon M_{xy} \to N_x$ & & \textless10\textsuperscript{-3} & \textless10\textsuperscript{-3} & 2.00 & 6.23 & & \textgreater10\textsuperscript{3} & \textgreater10\textsuperscript{3} \\
$\Phi_{\varphi_y} \colon M_{xy} \to N_y$ & & 0.12 & 0.76 & 5.24 & 7.30 & & 6.87 & 61.25 \\
$\Phi_{\gamma_x} \colon M_x \to N_x$ & & 0.99 & 1.00 & 1.00 & 1.01 & & 1.00 & 1.01 \\
$\Phi_{\gamma_y} \colon M_y \to N_y$ & & -- & 0.50 & \textgreater10\textsuperscript{3} & -- & & \textgreater10\textsuperscript{3} & -- \\
$\Psi_{x \to y} \colon N_x \to N_y$ & & 0.12 & 1.00 & \textgreater10\textsuperscript{3} & -- & & \textgreater10\textsuperscript{3} & -- \\
$\Psi_{y \to x} \colon N_y \to N_x$ & & -- & \textless10\textsuperscript{-3} & 1.00 & 8.44 & & \textgreater10\textsuperscript{3} & -- \\
\bottomrule
\end{tabular}
